A Web Application for Experimenting and Validating Remote Measurement of Vital Signs

With a surge in online medical advising remote monitoring of patient vitals is required. This can be facilitated with the Remote Photoplethysmography (rPPG) techniques that compute vital signs from facial videos. It involves processing video frames to obtain skin pixels, extracting the cardiac data from it and applying signal processing filters to extract the Blood Volume Pulse (BVP) signal. Different algorithms are applied to the BVP signal to estimate the various vital signs. We implemented a web application framework to measure a person's Heart Rate (HR), Heart Rate Variability (HRV), Oxygen Saturation (SpO2), Respiration Rate (RR), Blood Pressure (BP), and stress from the face video. The rPPG technique is highly sensitive to illumination and motion variation. The web application guides the users to reduce the noise due to these variations and thereby yield a cleaner BVP signal. The accuracy and robustness of the framework was validated with the help of volunteers.

==> Examples/connectToVM.txt <==
//import com.sun.jdi.Bootstrap; com.sun.jdi.VirtualMachine; com.sun.jdi.connect.Connector;
//com.sun.jdi.connect.LaunchingConnector;
...
LaunchingConnector connect = Bootstrap.virtualMachineManager().defaultConnector();
Map connectorArguments = connect.defaultArguments();
Connector.Argument main = (Connector.Argument) connectorArguments).get("main");
main.setValue(javaClassName);
...
VirtualMachine vm = connect.launch(connectorArguments);


==> Examples/smallA.txt <==
sig Node {
  next : Node
}


==> Examples/smallB.txt <==
class Node {
  Node next;
}  

==> Examples/smallC.txt <==
sig Tree {
  next : Node -> Node
}
